A SUBLIME 3D Model for Cometary Coma Emission: the Hypervolatile-Rich Comet C/2016 R2 (PanSTARRS)

The coma of comet C/2016 R2 (PanSTARRS) is one of the most chemically peculiar ever observed, in particular due to its extremely high CO/H2O and N2+/H2O ratios}, and unusual trace volatile abundances. However, the complex shape of its CO emission lines, as well as uncertainties in the coma structure and excitation, has lead to ambiguities in the total CO production rate. We performed high resolution, spatially, spectrally and temporally resolved CO observations using the James Clerk Maxwell Telescope (JCMT) and Submillimeter Array (SMA) to elucidate the outgassing behaviour of C/2016 R2. Results are analyzed using a new, time-dependent, three dimensional radiative transfer code (SUBLIME), incorporating for the first time, accurate state-to-state collisional rate coefficients for the CO--CO system. The total CO production rate was found to be in the range $(3.8-7.6)\times10^{28}$ s$^{-1}$ between 2018-01-13 and 2018-02-01, with a mean value of $(5.3\pm0.6)\times10^{28}$ s$^{-1}$ at r_H = 2.8-2.9 au. The emission is concentrated in a near-sunward jet, with an outflow velocity $0.51\pm0.01$ km/s, compared to $0.25\pm0.01$ km/s in the ambient (and night-side) coma. Evidence was also found for an extended source of CO emission, possibly due to icy grain sublimation around $1.2\times10^5$ km from the nucleus. Based on the coma molecular abundances, we propose that the nucleus ices of C/2016 R2 can be divided into a rapidly sublimating apolar phase, rich in CO, CO2, N2 and CH3OH, and a predominantly frozen (or less abundant), polar phase containing more H2O, CH4, H2CO and HCN.

==> cover_letter.txt <==
Dear Editor,

Please find attached our manuscript "A SUBLIME 3D Model for Cometary Coma Emission: the Hypervolatile-Rich Comet C/2016 R2 (PanSTARRS)", revised according to the referee's recommendations, that we hope will be suitable for publication in PSJ.

Author details and affiliations are as follows:

M. A. CORDINER[1,2] I. M. COULSON[3] E. GARCIA-BERRIOS[1,2] C. QI[4] F. LIQUE[5] M. ZOŁTOWSKI[5,6] M. DE VAL-BORRO[1] Y.-J. KUAN[7,8] S. MAIRS[3] N. X. ROTH[1,2] S. B. CHARNLEY[1] S. N. MILAM[1] W.-H. IP[9] W.-L TSENG[7] AND Y.-L CHUANG[7]

1. Astrochemistry Laboratory, NASA Goddard Space Flight Center, 8800 Greenbelt Road, Greenbelt, MD 20771, USA. 
2. Department of Physics, Catholic University of America, Washington, DC 20064, USA.
3. East Asian Observatory, 660 N. A’ohoku Place, Hilo, HI 96720, USA.
4. Harvard-Smithsonian Center for Astrophysics, 60 Garden Street, MS 42, Cambridge, MA 02138, USA. 
5. Université de Rennes 1, Campus de Beaulieu, 263 avenue du Général Leclerc, 35042 Rennes Cedex, France. 
6. LOMC - UMR 6294, CNRS-Université du Havre, 25 rue Philippe Lebon, BP1123, F-76 063 Le Havre cedex, France. 
7. National Taiwan Normal University, Ting-Chou Road, Taipei 11677, Taiwan, ROC.
8. Institute of Astronomy and Astrophysics, Academia Sinica, Taipei 106, Taiwan, ROC.
9. Graduate Institute of Space Science, National Central University, Taoyuan City, Taiwan.

Sincerely,

Dr. Martin Cordiner 

==> response_to_referee.txt <==
* We thank the referee for their thorough appraisal of our manuscript, and appreciate the points for correction they have highlighted. We have revised our manuscript accordingly (with significant changes highlighted in bold), and our responses to the referee's individual concerns are given below (labeled with "*").


Reviewer:
This paper presents observations of distant comet C/2016 R2 performed at the JCMT and SMA telescopes. The observational data set includes large-scale single-dish mapping and interferometric imaging, for two CO rotational lines, and observations of other species. The analysis is performed using a 3-D radiative transfer code, which incorporates for the first time collision-rates for the CO-CO system computed from ab-initio calculations. The line profiles are fitted, describing the coma by two components (sunward and ambient) which characteristics are derived. Possible evidence for an extended source of CO is presented. The manuscript includes several discussions, including regarding the origin of the peculiar coma composition of this comet. 

This paper presents clearly a unique data set of comet C/2016 R2, which is one of the most peculiar comet ever observed. The analysis is thorough and the results are interesting. The publication is appropriate for PSJ. I have however multiple comments that need to be taken into account.

As a general comment, I find that the paper is quite long. This is in part understandable because the paper includes observations from three instruments, the detailed description of their new model, and a summary of the method used for the quantum calculations of the CO-CO collision cross-sections. The paper would gain in being more concise. For example, Section 5.4 is much too long, considering that the time-dependent approach for solving the equation of statistical equilibrium is used since several decades by another group (which is surprisingly not openly acknowledged). The comparison with other CO production rate measurements could also be more concise (see comments on this section below).

* We agree that the paper is rather long, but as noted, this is due to the introduction of a new model, in addition to quantum scattering calculations, and in-depth analysis of several complex datasets. In light of the referee's concerns, we have carefully re-appraised the content of each section and find that everything we have included in the revised manuscript is useful to the reader. In particular, regarding Section 5.4, we are not aware of any similar discussion in the literature, on the (non-)validity of the steady-state approximation under certain circumstances. In fact, the best-known comparison of the steady state and time-dependent approaches (by Zakharov et al. 2007) found no significant differences between these methods (for H2O). Considering the steady state approximation is still being employed by cometary researchers, without any apparent awareness of the magnitude of the errors it can introduce, we believe our exposition of the problem is both necessary and well justified. We have added a sentence to the introduction (paragraph 6), to make it clearer to the reader why this comparison between models is necessary.


Comments

- lines 160-172: when correcting for the beam efficiency, the temperature scale is not anymore the antenna temperature scale. In addition, since in most instances, the intensity is referred as Ta*, both in the text and in the plots, this is confusing. I question also the approach to show the spectra in Ta*. Best would be to use the main beam brightness temperature scale, if the analysis is made using spectra in this scale.

* This mistake in the text has been corrected and antenna temperatures have been converted to main beam brightness temperatures throughout the manuscript.



- Table 1 : this table should provide the geometric parameters for each date (rh, Delta, and possibly phase angle). It should also provide line areas, and the first moment (spectral shift). This is mandatory. Dates should be given in calendar dates. The line frequencies could be given (but this is not critical).

* The requested geometric and line area/centroid information has been added to Table 1. Frequency information would be largely redundant since so many of the lines are of the same transition (CO J=3-2); the receiver frequency ranges are given in the text and the interested reader could easily look up the specific line frequencies if desired, based on the supplied quantum numbers.



- page 3 and Figure 1: The spectra should be plotted with the x-axis in the comet rest frame. There is no reason to use the topocentric frame. The text should be then modified accordingly.

* Done.



- Section 3.1 lines 225-230: The line areas depend both on the production rate and gas temperature. From the constancy of the line area with time, you cannot deduce that both quantities did not vary. If the authors prefer to keep the sentence lines 227--228, then a quantification of the effect of a variation of the rotational temperature on the J(3-2) line area should be given.

* A comment has been added to the manuscript regarding the possibility for independent variation in the CO production rate and rotational temperature.



- Sect. 3.2, line 240-247: I recommend to provide the measured 120x120' integrated line fluxes which may be of interest for future studies.

* Average integrated line intensities are now given across the field of view ("flux" units are now no longer mentioned in the manuscript, in relation to the JCMT data).



- Section 3.2, paragraph 2 (starting line 248), and Figure 3: I don't see convincing evidence that the CO coma is elongated along the Sun-comet vector, nor on the first 3-sigma contour, nor on the other ones (there is excess of signal towards the sun only on 1 pixel present on the second 3-sigma contour). A search for the main axis of the iso-contours would not converge towards the Comet-sun line.

* We agree that the evidence for elongation in the sunward direction is weak/tentative, and it was our intention to convey this uncertainty in the original text. However, as a result of the referee's comments, we have made some improvements to the language, including quantifying the statistical significance (2.2 sigma) of the sunward excursion of the 2nd contour.



- Section 4, second paragraph: here it should be discussed that the non-steady state approach is used for decades by other teams, citing especially Biver et al. model since comparison with outputs from Biver et al. is done throughout the paper.

* This is now explicitly stated in a new, third paragraph, and references to Biver et al. (1999) and Bockelee-Morvan et al. (1987) have been added.



- Section 4: radiative transfer model: as far as I understand, the model does not take into account radiation trapping (the effect of opacity on the excitation), and could include this process in the future only by using a local approach (escape probability formalism). So the non-stationary treatment using the LIME code is at the expense of a rigorous treatment of optical depth effects. I think this is important to explain that in the main text.

* The fact that we ignore photon trapping is now explained at the end of Section 4, paragraph 3.



- Section 4.1: the authors may consider providing less details on the quantum calculations, since a paper is in preparation.

* We believe that the details presented on the quantum calculations are the minimum necessary for the reader to understand what was done, independent of the dedicated paper in preparation (which is still forthcoming).



- Section 4.1, Equation 2: I do not understand this formula. What is the indice attached to N (j0, j1)? Is j0 refering to J2=0? Why the summation is indicated in the subscripts of k? 

* Apologies for this mistake, J_2 is the correct subscript. The equation has been fixed accordingly. The sum over J2' is now placed in front of the k term, for clarity.



- Section 4.1, formula 3: N_J ? Should not it be N_J2 ? (or replace J2 by J in Eq. 3 and line 407)

* We thank the referee for pointing out this mistake and have corrected the equation.

 

- Section 4.3, paragraph 2: the individual fits should be shown, for exemple in Fig. 1.

* Individual fit curves have now been added to figure 1 (overlaid in red).



- Section 4.4: here I have a major comment. I am not convinced that there is significant evidence for an extended source of CO. First, one see on Fig. 8 that the data points deviate from the parent model by barely 1-1.5 sigma for the outer points. Second, the different curves are plotted so that their values at the first point coincide with the central observed value. So the uncertainty of the value of the first point is not considered. Also, the uncertainty in the Tkin value is not considered. The best approach is to divide the data values by the values expected by the various models (this approach is used when analysing IR lines, plotting so-called Q-curves, see the literature). This will allow to look for deviations considering also the uncertainty for the central point. For each distribution model (and especially the parent model), the calculations should be performed for different Tkin (within the uncertainty derived for Tkin). With this approach only it will be possible to investigate whether a distributed source of CO has to be invoked to explain the data. If evidence turned to be now quite weak, I suggest to shorten greatly the discussions.

* We respectfully disagree with the referee regarding the evidence for an extended source of CO. As shown in the revised version of Figure 8, there is a clear excess of flux at large radii in the JCMT data, compared with the model, and the excess increases towards larger radii. In the revised version of the Figure, we have allowed the CO production rate to vary as a free parameter, so the "CO parent model" curve now represents the global best-fit to the radial profile (fitting all the data points rather than just the first point).  We have experimented with many different model parameters and geometries, as well as different data analysis methods (including different baseline correction strategies) to attempt to reconcile this excess flux. The only way to get a good match between the model and observations is with an extended CO source.

* To justify this conclusion, we request that the referee considers the number of points for which a significant deviation is present in Figure 8: 7 out of the 11 radial points show a deviation at or above the 1-sigma level. Statistically, this i`s very unlikely to have occurred by chance. On the other hand, the models with an additional extended source provide a very good match. To prove this, we have performed a statistical analysis of the four fits in Figure 8. The reduced chi-square values, and associated P values for the fits are now given in the figure legend. With an extended source, the P value is between 0.65 and 0.86 (indicating 65-86% probability that the difference between the model and data could have occurred due to statistical errors alone), whereas for the CO parent model, P is only 0.07. Discussion of these statistics has been added to the revised manuscript, and we believe our revised discussion and conclusions represent a fair appraisal of the evidence and its possible explanations.

* As suggested, we tried plotting the ratio of observed to modeled radial profiles, and the results are the same - this plot can be seen in the additional Figure "CO_AzAvFits_ratios.pdf" included with this submission. For clarity, error bars are only plotted for the parent CO profile. We do not feel that this plot adds significant information to the argument, and would be more obscure to most readers than the present version of Figure 8, so we chose to keep the original plot style in the manuscript.

* We thank the referee for their suggestion regarding the impact of kinetic temperature on the radial profile. Indeed, at lower temperatures, the flux is reduced at shorter radii, leading to a shallower CO 3-2 radial intensity profile. The original CO parent profile (at T_kin = 18.7 K) is plotted with a red dotted line-style in the attached figure ("CO_AzAvFits_ratios.pdf"), whereas the profile for T = 16.4 K is plotted in yellow. The difference is relatively small (the reduced chi-square value is 1.6, corresponding to P = 0.17), and shows that coma temperature variability is unlikely to have been responsible for the shape of the observed distribution, especially given the significantly larger temperatures ~18-25 K observed by Biver et al. (2018). Higher temperatures (up to 33 K) result in a steeper radial profile, resulting in even worse under-fitting of the intensities at large radii. Additional discussion of the effects of T_kin on the CO radial intensity has been added to the text.

* In light of this analysis, we have modified paragraph 3 of the conclusion to mention excitation, but we believe it is still justified to conclude the possible presence of an extended source of CO.



- Section 4.4, paragraph starting line 585: for the discussion, the authors should consider the uncertainty on the derived rotational temperature. By the way, the paragraph could be shortened or even removed in the light of the new analysis (previous comment).

* See 4th point of our response to the previous query.



- paragraph starting line 601: a daughter model is best defined by the scalelength of the parent (or the authors should indicate their assumption on the parent velocities)

* The relationship between scale length and photodissociation rate is now explicitly given in the text.



- lines 651--656: the authors should discuss with plasma physicists or cometary experts modelling coma atmospheres to be sure that interaction with the solar wind could decelerate neutrals. Otherwise, molecules released by icy grains at large distances are expected to have smaller velocities than those coming from the nucleus. See Fougere et al. 2012, Icarus 221 paper. 

* In response to the referee's request, we calculated the size of the collisional region between neutrals and the solar wind using the condition, n * σ * r_c ~ 1 where n is the neutral number density and σ is the collisional cross section. r_c is thus estimated to be ~ 2800 km, so direct solar wind collisions are probably not responsible for deceleration of the outer coma. We have modified the manuscript accordingly. We thank the referee for raising the possibility of icy grain sublimation as a cause of coma deceleration, which was also discussed by Ip (1986).



- line 726: I am a bit surprised that the errorbars are so low, since the SMA spectrum has a low spectral resolution. I may be wrong, but it would be nice to check using JCMT spectra with the spectral resolution degraded to the SMA spectral resolution.

* We have checked the spectral RMS and fitting methodology and confirm that these error estimates are correct. To first order, the cometary emission line profile can be approximated as a sum of two Gaussians. The uncertainty on a Gaussian spectral line centroid is approximately sigma(v) ~ FWHM/(S*n^0.5), where n is the number of points across the profile and S is the peak signal to noise ratio. Using this rule of thumb for the SMA data, with FWHM=0.4, S=12 and n=4, the uncertainty should be ~ 0.2, which matches the reported error from the least-squares fit covariance matrix. Note - for the time-averaged JCMT data, the errors derived for both velocity components were ~ 0.005, and were therefore rounded up to 0.01.


- line 733: given that the heliocentric distance is not so much different for the SMA and JCMT observations, invoking the thermal evolution of the nucleus to explain the differences between the outflow velocities measured by the two data sets is not a good option. The index of the rh-variation is roughly -4, inconsistent with expectations for a thermal evolution. Could the velocity scale in the SMA data be not fully correct?

* We have double-checked the SMA velocity scale with SMA observatory staff, and no issues with the frequency scale or Doppler tracking have been found. The ephemeris Doppler correction has also been confirmed, so we believe the presented data and fit parameters are accurate. In the revised manuscript, we now also suggest the different SMA and JCMT spatial resolutions as a possible origin for the discrepancy, and thermal evolution is no longer mentioned.



- line 818: lines from ions are expected to be broader than those of parent molecules (because ions are accelerated by the solar wind), so I suggest to provide the velocity range used to compute the upper limits on HCO+ line area. Provide also the heliocentric distance of Hale-Bopp when HCO+ was detected. Another remark: HCO+ is formed by collisions between water ions and CO. There is so little water in the coma of R2, that we do not expect much HCO+.

* Our previously-adopted integration range was -0.8 to 0.3 km/s, consistent with the CO profile. However (as the referee points out) in Hale Bopp, the HCO+ line was about 1 km/s broader than the HNC line (Milam et al. 2004). We therefore take a conservative range of +- 1.5 km/s for the possible HCO+ emission, and our new value for the integrated line intensity upper limit is given in the revised manuscript.



- Section 5.1, second paragraph: the comparison with the approach used by Biver et al. (2018) to interpret the CO line shape is not well done. Biver et al. use indeed an about constant velocity for the two CO components (in fact the velocity in the two components is not exactly the same, unlike this paper says, though not much different), but the ambient component does not cover totally the night side. Biver et al. were able to obtain a nice fit of the line. The problem is that the authors omit to explain fully the approach of Biver et al. in their discussion. This is done only at the end of this long paragraph, whereas it should be done very early in the paragraph. Their remark lines 859-862, explaining that a constant velocity cannot explain the line shape (with the ambient component covering fully the night side) is therefore inappropriate, as it insinuates that Biver et al overlooked the asymmetric line profile in their study. In addition, this remark is useless: calculations are not needed to demonstrate that (the answer is given in the velocity cut-off). More generally, the authors should take a step back on their approach (although my remark is a bit excessive because they discuss the limits of their model). Their description of the CO coma is simplistic with respect to outputs of Monte Carlo or fluid models. They comment on the degeneracy in Biver et al.'s model (lines 882-885), but the degeneracy is also in their model. The CO density and velocity distributions cannot be fully extracted from the line shape, and the reality could be intermediate between the two models. Something to consider also is the assumed constant kinetic temperature (a point which is not discussed). If the velocity is so different in the two components, then the kinetic temperature could also be somewhat different.

* We apologize for our misunderstanding of some of Biver et al. (2018)'s modeling work - confusion arose due to their use of a constant expansion velocity of 0.56 km/s towards the top of section 3.1.2 and in part of Figure 13. We have revised this section to properly reflect the use of different expansion velocities of 0.56 km/s and 0.50 km/s in the two model components used by Biver et al. for obtaining their CO total production rates. Thanks to the referee's remarks, we have also improved the text comparing our two models, and conclude that additional outflow velocity information from theoretical models would be useful to help improve the reliability of the derived production rates in asymmetric comae.

* We have run a new model to simultaneously fit the JCMT CO 3-2 and 2-1 data, allowing the kinetic temperatures of the two outflow components to vary. The retrieved kinetic temperatures of 19.3+-3.7 K and 17.9+-4.8 K (now given in Section 4.2) are not different enough to justify the use of a non-uniform temperature distribution.



- section 5.1, lines 903-906: In McKay et al. (2019), the H2O production rate is determined from observations of the OH radical, which has a number density radial profile which differs from that of parent molecules. The dependency of the retrieved H2O production rate with the assumed H2O expansion velocity is different. McKay et al. (2019) used the vectorial model. The derived H2O production rate should not be very sensitive to the assumed H2O velocity, considering the vectorial combination of H2O velocity and OH ejection velocity (and this is indeed written in McKay's paper). AlSo the water production rate given in McKay et al. paper should be considered, unless the authors have the possibility to find out the (small) correction factor.

* We thank the referee for pointing out the likelihood of a more uniform outflow velocity for OH, based on its additional kinetic energy. Following private communication with Mckay et al. (in particular, co-author M. Knight who was responsible for the OH analysis), we determined that our CO outflow velocities, if applied to H2O, result in OH velocities of 1.05 km/s in the sunward jet and 0.78 km/s in the ambient/antisunward coma. The resulting asymmetry correction factor is therefore reduced to 22%. Section 5.1 has been corrected for this value, as well as the corresponding abundance ratios in Sections 5.2 and 6.



- section 5.2, sentence lines 993-998: there is here a misunderstanding of the distinct distributions of the CO2 and H2O gases around 103P's and 67P nuclei. Migliorini et al. observed excess CO2 outgassing from the 67P southern hemisphere poorly illuminated at that time. The southern hemisphere is the summer hemisphere, subject to strong erosion at perihelion. The sustained activity of the southern hemisphere even during winter time is believed to be related to activity processes and seasonal effects. As for 103P, the excess H2O production is observed from the waist of this bi-lobate object. In this region, the surface has not the same "texture" property as the other regions, and is rather smooth and made of ice-rich dust that has been redeposited by airfall. So this is not as simple as what can be understood by this sentence.

* The aim of this sentence was to covey the possibility of compositional heterogeneity of the nucleus (allowing for seasonal effects and near-surface thermal processing). However, we have revised this sentence for clarity, in accordance with the referee's concerns, including an additional reference to Gasc et al. 2017.



- Section 5.4, third paragraph: it should be mentioned that the non-steady state approach is used since decades by other teams, and especially in Biver et al. analyses. 

* References to Bockelee-Morvan et al. (1987) and Biver et al. (1997) have been added.



- Section 6 and elsewhere: I question the use of the term "time-dependent radiative transfer" for this model. It is not in the equation of radiative transfer that a time dependency is introduced. 

* Indeed, the "code/model" is time-dependent, but we agree that the interpretation of this phrase is slightly ambiguous. In the abstract, introduction and conclusion, we have therefore reordered the words to "time-dependent, 3D radiative transfer code".



Minor comments

- Abstract: one peculiarity of this comet is the high N2+ abundance, so this should be indicated

* Done


- line 38 : "such high abundances": I guess, the authors mean the N2/CO abundance. Or do they refer to abundances relative to water ? 

* Relative to H2O. Correction added.


- Sect. 3.3/Figure 4: I do not see the negative contours in the plot (I do not see any dashed line).

* Figure improved for clarity.


- Sect. 4.2, line 428: n is not defined in the main text I think (but defined in the Appendix). Best is to define it also in the main text.

* Done.


- line 461 : C/1995 O1 (Hale-Bopp). Another reference is Bockelée-Morvan et al. (2004) for HCN in comet Borrelly.

* Done.


- Section 4.3, line 521: it seems to me that the Earth-comet-jet angle phi has not be introduced as to be a possible free parameter in the model (and defined). Also, better would be to use another symbol, as phi is used for the phase angle.

* This angle is now referred to as phi_{jet}, and is more clearly defined in the revised text in Section 4.3
 
 
- line 536: unit of v2 is missing. There are several places in the text where the units are missing (lines 578, 612, 526 ... may be elsewhere, to check)

* Done.


- line 573: "an increase " might not be the best term as an increase is expected already from the model

* Reworded.


- line 590: twice "out"

* Fixed.


- line 665 : not clear to me "1/e-width ws". Provide rather the formula (exp(-r/ws) ??)

* Formula now given


- line 705, and farther in the paragraph: there are older (and pioneering) papers presenting detailed studies of interferometric data (e.g. at PdBi), especially the paper by Boissier et al. (2007, A&A) which examines the radial distribution of gases in the uv-plane 

* Reference to Boissier et al. (2007) added.


- line 914: I guess you mean 0.38%

* Fixed.


- line 959: sublimation does not proceed by step. It is an Arrhenius law.

* Rephrased.


- line 1015: T_xtal ???

* In electronics, this is a common abbreviation for "crystal". Now changed to T_AC


- line 1030: "The increasingly normal abundance": perhaps improve the formulation 

* Changed to "increasing similarity to typical abundances"


- Appendix A, Eq. A4 : it should be precised that the energy levels i,j are rotational levels of the ground vibrational state

* Done.


- line 1250: Tkin is a temperature, not an energy

* Fixed.


Data Editor's review:
One of our data editors has reviewed your initial manuscript submission and has the following suggestion(s) to help improve the data, software citation and/or overall content. Please treat this as you would a reviewer's comments and respond accordingly in your report to the science editor. Questions can be sent directly to the data editors at data-editors@aas.org.

Per the AAS software policy, https://journals.aas.org/policy-statement-on-software/, the authors should modify their AASTeX v6+ manuscript to highlight the code they used (both cited and unmentioned in the current text) with the new \software command, e.g. 

\software{CASA (v5.1; McMullin et al. 2007), SMA-MIR (https://github.com/qi-molecules/sma-mir), LIME code (v1.9.3; Brinch & Hogerheijde 2010), CVODE solver (Hindmarsh 2019), Moslcat (Hutson & Green 1994), vis_sample (Loomis et al. 2018), MPFIT (Markwardt 2012)}

* Done.


